A Max-Min Task Offloading Algorithm for Mobile Edge Computing Using Non-Orthogonal Multiple Access

To mitigate computational power gap between the network core and edges, mobile edge computing (MEC) is poised to play a fundamental role in future generations of wireless networks. In this letter, we consider a non-orthogonal multiple access (NOMA) transmission model to maximize the worst task to be offloaded among all users to the network edge server. A provably convergent and efficient algorithm is developed to solve the considered non-convex optimization problem for maximizing the minimum number of offloaded bits in a multi-user NOMAMEC system. Compared to the approach of optimized orthogonal multiple access (OMA), for given MEC delay, power and energy limits, the NOMA-based system considerably outperforms its OMA-based counterpart in MEC settings. Numerical results demonstrate that the proposed algorithm for NOMA-based MEC is particularly useful for delay sensitive applications.

==> Convergence.csv <==
Iteration,NOMA_5_5,NOMA_4_5,NOMA_5_4,OMA_5_5,OMA_4_5,OMA_5_4
0,0,0,0,0,0,0
1,286.14211637,264.87884802,238.89590674,37.93878187,37.93462311,29.42885501
2,300.31632373,278.48832766,248.01785682,44.47126942,44.46949912,35.07968693
3,303.64088011,282.99238915,249.80468331,45.37917854,45.37902542,36.05335646
4,305.45032633,285.61224765,250.98638161,45.73386361,45.73377412,36.39790767
5,307.09451409,287.41245412,251.99451514,45.93574215,45.93572886,36.59120195
6,308.64785135,288.93841524,252.64720832,46.08163613,46.08158409,36.71918718
7,309.821901,290.23568095,253.23827253,46.17931151,46.1795038,36.81601958
8,310.85523439,291.45218823,253.82231309,46.25240588,46.25267759,36.89183916
9,311.64279017,292.59622738,254.39683862,46.30418469,46.30439958,36.94319309
10,312.27430189,293.21015531,254.96601947,46.3325539,46.33252693,36.98893124
11,312.85238753,293.63088054,255.49058487,46.34742073,46.3473564,37.02241134
12,313.28777786,293.96447549,255.97671442,46.35948612,46.3594296,37.0430638
13,313.66958913,294.27330272,256.438261,46.37023685,46.37018606,37.053474
14,314.03001051,294.57968524,256.8976503,46.38041329,46.38037541,37.06216597
15,314.36084384,294.88145511,257.32514187,46.39054825,46.39051011,37.06958655
16,314.6769741,295.16121477,257.73793915,46.40052225,46.400493,37.07638728
17,314.99277797,295.43592613,258.14386493,46.41034475,46.41031276,37.08262568
18,315.30614677,295.69936697,258.51077007,46.41893355,46.4189213,37.08874154
19,315.61971098,295.9569363,258.74948575,46.42291429,46.42289579,37.09483593
20,315.92343581,296.20921129,258.95803984,46.42524698,46.42523379,37.10094593


==> Deadline.csv <==
Delta,NOMA_5_5_0.5,OMA_5_5_0.5,NOMA_5_5_0.3,OMA_5_5_0.3
0.01,285.119077072445,9.29224430439462,175.121617799146,9.29242124035728
0.02,296.863898054153,18.5848874572307,187.088226403167,18.5849279443303
0.03,307.200575192018,27.8774525609909,198.253115929756,27.8774336498316
0.04,316.792976056599,37.1699683906043,208.871981134379,37.1699617914753
0.05,325.930056322799,46.4624336355658,218.689662382893,46.4624671874813
0.06,334.942014411646,55.7549648086033,228.461441279123,55.6594707708649
0.07,343.383266004648,65.0474643408781,238.143619869006,64.7512428935567
0.08,350.792359970576,74.3399699334339,247.757317768901,73.8181133634269
0.09,357.613419624813,83.6324701696515,257.220787702732,82.8232749568193
0.1,364.15560930033,92.7658109869578,266.632349676832,91.4704233456404


==> l_vs_Eth.csv <==
Eth,NOMA_5,OMA_5,NOMA_10,OMA_10,NOMA_15,OMA_15,NOMA_8,OMA_8
1,91.9579,46.1814,91.9579,89.3333,91.9579,90.3597,91.9579,81.8816
2,179.4665,46.4625,179.4264,133.3039,179.4264,173.5991,179.4264,89.4728
3,254.8569,46.4625,262.9412,137.2146,262.9412,248.6071,262.9412,89.9724
4,302.7966,46.4625,342.9355,138.07,342.9355,312.5764,343.1918,89.9723
5,325.9304,46.4624,419.7665,138.1001,419.7665,354.7762,418.5554,89.9724
6,330.4214,46.4624,494.3085,138.1001,493.7335,366.426,480.3079,89.9723
7,330.4213,46.4625,567.5057,138.1001,565.0905,371.2023,529.8225,89.9723
8,330.4213,46.4625,634.0291,138.1001,634.0556,373.6305,568.0749,89.9723
9,330.4213,46.4625,692.2252,138.1001,700.8178,374.6292,593.264,89.9723
10,330.4213,46.4625,739.8761,138.1001,765.5424,375.6031,607.2897,89.9724


==> l_vs_Users.csv <==
M,NOMA_5_5,NOMA_4_5,NOMA_5_4,OMA_5_5,OMA_4_5,OMA_5_4
2,1202.2,1202.2,986.2808,150.9691,150.9691,122.1855
3,611.6,601,498.7041,81.7612,81.7612,65.7491
4,325.9,302.8,266.9429,46.4624,46.4625,37.1487
5,169.6,152.5,144.2409,27.0864,27.0864,21.6015
6,98.9,88.3,83.658,17.513,17.5131,13.9384

